SigVM: Enabling Event-Driven Execution for Autonomous Smart Contracts

This paper presents SigVM, a novel blockchain virtual machine that supports an event-driven execution model, enabling developers to build autonomous smart contracts. Contracts in SigVM can emit signal events, on which other contracts can listen. Once an event is triggered, corresponding handler functions are automatically executed as signal transactions. We build an end-to-end blockchain platform SigChain and a contract language compiler SigSolid to realize the potential of SigVM. Experimental results show that our benchmark applications can be reimplemented with SigVM in an autonomous way, eliminating the dependency on unreliable mechanisms like off-chain relay servers. The development effort of reimplementing these contracts with SigVM is small, i.e., we modified on average 2.6% of the contract code.

==> improvement-over-pldi-submission.txt <==
This paper was previously submitted to PLDI 2020 and we included the reviews
and our submitted rebuttal in a separate file. We address the feedback we got
from PLDI reviewers with our best efforts.

1. The most important lesson we learn is that our previous version fails to
properly motivate the work. We failed to convince Reviewer A that event-driven
execution models are important and highly demanded feature for smart contracts
at all. For Reviewers B and C, they confused our motivation as presenting a
security solution for MakerDAO incidents rather than supporting the
event-driven execution models.

In our submitted version, we completely rewrote the introduction section and a
significant part of the example section. We included more background
information on events in Ethereum smart contracts, how events was used, and why
the current event mechanism in Ethereum is unsatisfactory. In the example
section, we also included several paragraphs to explain the advantages that the
event-driven execution model in SigVM can bring.

2. We got reviewers of PLDI confused on some technical details like the signal
transaction bound and who pays the transaction fees for the signal
transactions. We reorganized the technical core sections of the paper to make
them more clear.

3. For the related papers that Reviewer A mentions, we incorporate our rebuttal
response into the related work section of this version to better distinguish
our work from them.

4. We addressed all the editor comments from previous reviews.

